Multigoal-oriented optimal control problems with nonlinear PDE constraints

In this work, we consider an optimal control problem subject to a nonlinear PDE constraint and apply it to the regularized $p$-Laplace equation. To this end, a reduced unconstrained optimization problem in terms of the control variable is formulated. Based on the reduced approach, we then derive an a posteriori error representation and mesh adaptivity for multiple quantities of interest. All quantities are combined to one, and then the dual-weighted residual (DWR) method is applied to this combined functional. Furthermore, the estimator allows for balancing the discretization error and the nonlinear iteration error. These developments allow us to formulate an adaptive solution strategy, which is finally substantiated via several numerical examples.

==> Data/Multigoalp4/DatabasesSinglegoal/I5/I5alpha.csv <==
0.01,,0.1,,1,,10,
Ieff,DOFs,Ieff,DOFs,Ieff,DOFs,Ieff,DOFs
0.8770943,275,0.685069,275,0.8908698,275,0.8985673,275
0.935362,326,0.7865998,506,0.9085371,565,0.9271357,568
0.9445629,381,0.6750189,759,0.9090025,832,0.920982,845
0.9876462,561,0.6574921,1266,0.9157534,1367,0.9258123,1451
1.048315,719,0.6253401,2084,0.9139747,2246,0.9316156,2385
1.061952,1151,0.5027896,3013,0.8908601,3115,0.9251921,3263
1.132076,1856,0.5851889,5031,0.9194081,5072,0.9529854,5444
1.053507,2419,0.5450768,8137,0.9385819,8367,0.9670578,8865
1.10797,3363,0.3592999,12498,0.9429582,11880,0.9748538,12479
1.121913,5685,0.5638403,20690,0.9543707,17591,0.9834868,19357
1.148392,7846,0.4729364,33247,0.9524571,31035,0.986478,32970
1.129298,10746,0.3797324,50864,0.9535059,45721,0.9890683,47850
1.141244,17074,0.5582969,84368,0.9646944,72636,0.9934772,78502
1.194108,25893,0.4443685,135166,0.9636823,126711,0.9944139,133541
1.149448,35467,0.3867404,207466,0.9596655,184754,0.9956311,192946


==> Data/Multigoalp4/DatabasesSinglegoal/I5/I5alphaedit.csv <==
alpha,0.01,,0.1,,1,,10,
level,Ieff,DOFs,Ieff,DOFs,Ieff,DOFs,Ieff,DOFs
0,0.88,275,0.69,275,275,0.89,0.9,275
1,0.94,326,0.79,506,565,0.91,0.93,568
2,0.94,381,0.68,759,832,0.91,0.92,845
3,0.99,561,0.66,1266,1367,0.92,0.93,1451
4,1.05,719,0.63,2084,2246,0.91,0.93,2385
5,1.06,1151,0.5,3013,3115,0.89,0.93,3263
6,1.13,1856,0.59,5031,5072,0.92,0.95,5444
7,1.05,2419,0.55,8137,8367,0.94,0.97,8865
8,1.11,3363,0.36,12498,11880,0.94,0.97,12479
9,1.12,5691,0.56,20690,17591,0.95,0.98,19357
10,1.15,7852,0.47,33247,31035,0.95,0.99,32970
11,1.13,10752,0.38,50864,45721,0.95,0.99,47850
12,1.14,17094,0.56,84368,72636,0.96,0.99,78502
13,1.19,25916,0.44,135166,126711,0.96,0.99,133541
14,1.14,35482,0.39,207466,184754,0.96,1.00,192946
15,1.11,51194,123456789,123456789,123456789,123456789,123456789,123456789
16,1.14,84411,123456789,123456789,123456789,123456789,123456789,123456789
17,1.30,120485,123456789,123456789,123456789,123456789,123456789,123456789


==> Data/Multigoalp4/DatabasesSinglegoal/I5/alpha.csv <==
Ieff,DOFs
0.8770943,275
0.935362,326
0.9445629,381
0.9876462,561
1.048315,719
1.061952,1151
1.132076,1856
1.053507,2419
1.10797,3363
1.121913,5685
1.148392,7846
1.129298,10746
1.141244,17074
1.194108,25893
1.149448,35467
alpha,Ieff,DOFs
0.1,0.685069,275
0.1,0.7865998,506
0.1,0.6750189,759
0.1,0.6574921,1266
0.1,0.6253401,2084
0.1,0.5027896,3013
0.1,0.5851889,5031
0.1,0.5450768,8137
0.1,0.3592999,12498
0.1,0.5638403,20690
0.1,0.4729364,33247
0.1,0.3797324,50864
0.1,0.5582969,84368
0.1,0.4443685,135166
0.1,0.3867404,207466
alpha,Ieff,DOFs
1,0.8908698,275
1,0.9085371,565
1,0.9090025,832
1,0.9157534,1367
1,0.9139747,2246
1,0.8908601,3115
1,0.9194081,5072
1,0.9385819,8367
1,0.9429582,11880
1,0.9543707,17591
1,0.9524571,31035
1,0.9535059,45721
1,0.9646944,72636
1,0.9636823,126711
1,0.9596655,184754
alpha,Ieff,DOFs
10,0.8985673,275
10,0.9271357,568
10,0.920982,845
10,0.9258123,1451
10,0.9316156,2385
10,0.9251921,3263
10,0.9529854,5444
10,0.9670578,8865
10,0.9748538,12479
10,0.9834868,19357
10,0.986478,32970
10,0.9890683,47850
10,0.9934772,78502
10,0.9944139,133541
10,0.9956311,192946


==> Data/Multigoalp4/DatabasesSinglegoal/I5/alpha/alpha-1/dataalpha-3.csv <==
DOFs,Ieff
275,0.685069
506,0.7865998
759,0.6750189
1266,0.6574921
2084,0.6253401
3013,0.5027896
5031,0.5851889
8137,0.5450768
12498,0.3592999
20690,0.5638403
33247,0.4729364
50864,0.3797324
84368,0.5582969
135166,0.4443685
207466,0.3867404


==> Data/Multigoalp4/DatabasesSinglegoal/I5/alpha/alpha-2/dataalpha-2.csv <==
DOFs,Ieff
275,0.8770948
326,0.9353589
381,0.9446191
561,0.9876457
719,1.048413
1151,1.061773
1856,1.132118
2419,1.05419
3363,1.107199
5691,1.123125
7852,1.152869
10752,1.131735
17094,1.135338
25916,1.189889
35482,1.144517
51194,1.105913
84411,1.138634
120485,1.302766


==> Data/Multigoalp4/DatabasesSinglegoal/I5/alpha/alpha0/dataalpha0.csv <==
DOFs,Ieff
275,0.8908698
565,0.9085371
832,0.9090025
1367,0.9157534
2246,0.9139747
3115,0.8908601
5072,0.9194081
8367,0.9385819
11880,0.9429582
17591,0.9543707
31035,0.9524571
45721,0.9535059
72636,0.9646944
126711,0.9636823
184754,0.9596655


==> Data/Multigoalp4/DatabasesSinglegoal/I5/alpha/alpha1/dataalpha1.csv <==
DOFs,Ieff
275,0.8985673
568,0.9271357
845,0.920982
1451,0.9258123
2385,0.9316156
3263,0.9251921
5444,0.9529855
8865,0.9670582
12479,0.9748533
19357,0.9834867
32970,0.9864781
47850,0.9890683
78502,0.9934772
133541,0.994414
192946,0.9956311


==> Data/Multigoalp4/Higher_Order/IterationErrorEstimates/AdaptiveNewton.csv <==
alpha,p,eps,beta,betau,tq,xm,xp,ym,yp,exactvalue,exactcost,NewtonIterations,IterationError,sign0,J0(uh),J0(uh2),J0(u),weight0,RelativeError(uh)0,RelativeError(u)0,sign1,J1(uh),J1(uh2),J1(u),weight1,RelativeError(uh)1,RelativeError(u)1,sign2,J2(uh),J2(uh2),J2(u),weight2,RelativeError(uh)2,RelativeError(u)2,sign3,J3(uh),J3(uh2),J3(u),weight3,RelativeError(uh)3,RelativeError(u)3,sign4,J4(uh),J4(uh2),J4(u),weight4,RelativeError(uh)4,RelativeError(u)4,RelativeRelativeError(uh)0,RelativeRelativeError(u)0,RelativeRelativeError(uh)1,RelativeRelativeError(u)1,RelativeRelativeError(uh)2,RelativeRelativeError(u)2,RelativeRelativeError(uh)3,RelativeRelativeError(u)3,RelativeRelativeError(uh)4,RelativeRelativeError(u)4,exacterror,estimatederror,estimatederror0,estimatederror1,estimatederror2,estimatederror3,estimatederror4,estimatederror5,estimatederror6,estimatederrorprimal,estimatederroradjoint,Ieff,absIeff,Ieffprimal,Ieffadjoint,relativeerror,correctedvalue,correctedvalueprimal,correctedvalueadjoint,correctederror,relativecorrectederror,refinementcycle,DOFs,DOFscontrol,DOFsstate,IeffIter,Ieffcorrected
0.01,4,1,0,1,0,2,6.25,0,0.75,0.8965068,316.9034,3,-3.200622e-06,0,1.291821,1.172764,1.1576,-0.7741013,0.1039003,0.1159472,1,18.62402,20.79203,21.3305,0.0536941,0.145322,0.1268831,0,-0.1512351,-0.2267302,-0.236288,-6.61222,0.5623882,0.3599542,1,-0.3915832,0.2920919,0.328042,2.553736,1.837733,2.193698,1,0.05346923,0.1967677,0.231615,18.70234,3.331743,0.7691461,0.01737147,0.03251803,0.02429692,0.03558504,0.09402777,0.1009511,0.3072573,0.6152346,0.5570465,0.2157112,5.981086,5.277066,5.277066,0.5913113,2.57999,3.411469,2.078646,0.4253819,1.467333,6.582771,3.971361,0.8822922,0.8822922,1.100598,0.6639865,1,5.277066,6.582771,3.971361,0.7040207,0.1177078,0,275,116,159,-5.351239e-07,0.8822916
0.01,4,1,0,1,0,2,6.25,0,0.75,5.981086,316.9034,3,-0.04187224,0,1.255079,1.164282,1.1576,-0.7967625,0.0776677,0.08420793,1,19.29418,21.11518,21.3305,0.05182909,0.1055404,0.09546499,0,-0.1716313,-0.2328,-0.236288,-5.826443,0.3767186,0.2736351,1,0.001196469,0.3126052,0.328042,835.7926,273.1751,0.9963527,1,0.09630673,0.2184925,0.231615,10.38349,1.404972,0.5841948,0.0002822843,0.0414031,0.000383588,0.04693794,0.001369189,0.1345401,0.9928585,0.4898837,0.00510639,0.2872351,275.14,228.2759,228.2759,2.738378,62.81571,140.3101,99.12049,11.34116,140.226,205.8642,250.6876,0.8296719,0.8296719,0.7482163,0.9111276,1,228.2759,205.8642,250.6876,46.86406,0.1703281,1,327,137,190,-0.0001521852,0.8295198
0.01,4,1,0,1,0,2,6.25,0,0.75,275.14,316.9034,1,0.02455603,0,1.253399,1.164427,1.1576,-0.7978303,0.0764317,0.08275695,1,19.21946,21.11051,21.3305,0.05203061,0.1098389,0.0989683,0,-0.1734482,-0.2330115,-0.236288,-5.76541,0.3622971,0.2659458,1,0.1518596,0.3133898,0.328042,6.585031,1.160167,0.5370727,1,0.1020802,0.219008,0.231615,9.79622,1.268952,0.5592678,0.02566815,0.05359866,0.03688732,0.06409816,0.1216707,0.1722434,0.3896202,0.3478424,0.4261536,0.3622174,2.977686,2.778267,2.778267,0.237415,1.203223,1.796435,0.9839846,0.08397339,1.251503,3.237073,2.319461,0.9330289,0.9330289,1.08711,0.7789475,1,2.778267,3.237073,2.319461,0.199419,0.06697113,2,375,158,217,0.008246683,0.9412755
0.01,4,1,0,1,0,2,6.25,0,0.75,2.977686,316.9034,2,0.007710374,0,1.201266,1.159568,1.1576,-0.8324551,0.03634992,0.03772108,1,20.12349,21.27124,21.3305,0.04969317,0.05998026,0.05658621,0,-0.1958587,-0.2344653,-0.236288,-5.105722,0.2064207,0.1711018,1,0.2229405,0.3158112,0.328042,4.485502,0.4714331,0.3203905,1,0.1580141,0.2258709,0.231615,6.32855,0.4657871,0.3177727,0.02931513,0.04174661,0.0483723,0.062625,0.1664722,0.1893615,0.3801969,0.354582,0.3756435,0.3516849,1.239971,1.130768,1.130768,0.0675263,0.387702,0.8440694,0.338556,-0.07546653,0.6991496,1.299298,0.9622391,0.9119312,0.9119312,1.047845,0.7760173,1,1.130768,1.299298,0.9622391,0.1092028,0.08806882,3,507,215,292,0.006218188,0.9181494
0.01,4,1,0,1,0,2,6.25,0,0.75,1.239971,316.9034,2,0.001667279,0,1.187748,1.159278,1.1576,-0.8419293,0.02538263,0.02604369,1,20.14854,21.27995,21.3305,0.04963138,0.0586621,0.05541155,0,-0.2120969,-0.2345846,-0.236288,-4.714826,0.1140568,0.1023797,1,0.3201481,0.3321837,0.328042,3.123555,0.02465718,0.02406383,1,0.1852615,0.2280697,0.231615,5.397776,0.2502059,0.2001318,0.05366708,0.06382779,0.1240306,0.1358024,0.2411529,0.2509119,0.05213324,0.05897556,0.5290161,0.4904823,0.4729647,0.4817635,0.4817635,-0.01907462,0.1783942,0.4183873,0.1483068,-0.06660081,0.3041142,0.5777069,0.3858202,1.018604,1.018604,1.221459,0.8157484,1,0.4817635,0.5777069,0.3858202,0.008798863,0.01860364,4,797,347,450,0.003525167,1.022129
0.01,4,1,0,1,0,2,6.25,0,0.75,0.4729647,316.9034,2,0.002590175,0,1.174347,1.158634,1.1576,-0.8515371,0.01426063,0.01446694,1,20.35839,21.29629,21.3305,0.04911979,0.04774966,0.04557354,0,-0.220562,-0.2351816,-0.236288,-4.533872,0.07129961,0.06655431,1,0.315904,0.3311275,0.328042,3.165519,0.03842319,0.03700147,1,0.2060747,0.2301875,0.231615,4.85261,0.1239373,0.1102706,0.04823152,0.05282471,0.1614963,0.1664076,0.2411456,0.243017,0.1299528,0.1351075,0.4191738,0.4026432,0.2956704,0.3156626,0.3156626,-0.01348151,0.1300053,0.258379,0.1136274,-0.03432457,0.1771197,0.3749027,0.2564225,1.067617,1.067617,1.267975,0.8672581,1,0.3156626,0.3749027,0.2564225,0.01999227,0.06761674,5,1120,494,626,0.008760348,1.076377
0.01,4,1,0,1,0,2,6.25,0,0.75,0.2956704,316.9034,2,0.000347634,0,1.16875,1.158167,1.1576,-0.8556148,0.009540258,0.009632151,1,20.55411,21.30622,21.3305,0.04865207,0.037773,0.03639813,0,-0.2282492,-0.2356964,-0.236288,-4.381177,0.03521953,0.03402132,1,0.307267,0.3291707,0.328042,3.254499,0.06761238,0.06333046,1,0.2125435,0.2309084,0.231615,4.70492,0.08973,0.08234149,0.03977176,0.04267233,0.1574694,0.1612509,0.1468244,0.1507212,0.2818649,0.2805665,0.3740696,0.3647891,0.2398752,0.2559932,0.2559932,0.006814484,0.1197496,0.1732015,0.111696,-0.007620968,0.1081456,0.2997657,0.2122207,1.067193,1.067193,1.249674,0.8847131,1,0.2559932,0.2997657,0.2122207,0.01611802,0.06719336,6,1804,800,1004,0.001449229,1.068643
0.01,4,1,0,1,0,2,6.25,0,0.75,0.2398752,316.9034,2,0.0005212592,0,1.165355,1.157957,1.1576,-0.8581074,0.00665489,0.006699475,1,20.70864,21.31307,21.3305,0.04828903,0.03002909,0.02915364,0,-0.2306533,-0.2359893,-0.236288,-4.335511,0.02442921,0.02384665,1,0.317903,0.3284712,0.328042,3.145614,0.03189338,0.03090763,1,0.22211,0.2313342,0.231615,4.502275,0.04279434,0.04103814,0.04900476,0.05089025,0.2211259,0.2214556,0.1798899,0.1811429,0.234854,0.2347792,0.3151255,0.3117321,0.1358009,0.1475534,0.1475534,0.01025797,0.05912528,0.1004208,0.06349495,0.002353083,0.05945475,0.169804,0.1253028,1.086542,1.086542,1.250389,0.9226947,1,0.1475534,0.169804,0.1253028,0.0117525,0.0865421,7,2849,1283,1566,0.003838407,1.090381
0.01,4,1,0,1,0,2,6.25,0,0.75,0.1358009,316.9034,2,-0.0002726394,0,1.162492,1.157785,1.1576,-0.8602207,0.004208481,0.004226267,1,20.98266,21.31987,21.3305,0.0476584,0.0165775,0.01630716,0,-0.2328435,-0.23615,-0.236288,-4.29473,0.01479319,0.01457754,1,0.3214937,0.3283256,0.328042,3.110481,0.02036843,0.01996183,1,0.2259667,0.2315245,0.231615,4.425432,0.02499635,0.02438677,0.05199253,0.05318763,0.2048022,0.2052259,0.1827585,0.1834586,0.2516362,0.25122,0.3088107,0.3069079,0.08094395,0.08849178,0.08849178,0.002809128,0.03621191,0.06840163,0.03498779,-0.001308534,0.03588164,0.1074227,0.06956089,1.093248,1.093248,1.327124,0.8593712,1,0.08849178,0.1074227,0.06956089,0.007547834,0.09324766,8,4146,1895,2251,-0.003368249,1.089879
0.01,4,1,0,1,0,2,6.25,0,0.75,0.08094395,316.9034,2,-2.635314e-05,0,1.160902,1.157647,1.1576,-0.8613994,0.002844087,0.002852199,1,21.16062,21.32323,21.3305,0.04725758,0.008027895,0.007963961,0,-0.2348258,-0.2362104,-0.236288,-4.258476,0.006226747,0.006188215,1,0.3213759,0.3282197,0.328042,3.111621,0.02074226,0.02032076,1,0.2266006,0.2315598,0.231615,4.413051,0.02212876,0.02164968,0.04742536,0.048363,0.1338657,0.13504,0.1038315,0.1049298,0.3458787,0.3445668,0.3689987,0.3671004,0.05996975,0.06537633,0.06537633,0.002431209,0.02942172,0.04530263,0.02940534,-0.001922105,0.02611387,0.07715556,0.0535971,1.090155,1.090155,1.286575,0.8937356,1,0.06537633,0.07715556,0.0535971,0.00540658,0.09015511,9,6424,2957,3467,-0.0004394405,1.089716
0.01,4,1,0,1,0,2,6.25,0,0.75,0.05996975,316.9034,2,-0.0002029536,0,1.159878,1.157633,1.1576,-0.8621597,0.001963961,0.001967826,1,21.19985,21.32616,21.3305,0.04717014,0.00616264,0.006124895,0,-0.2348857,-0.2362481,-0.236288,-4.257391,0.005970315,0.005934882,1,0.3248942,0.3281763,0.328042,3.077925,0.009688783,0.009595811,1,0.228434,0.2315787,0.231615,4.377633,0.01392536,0.01373411,0.05207917,0.05267549,0.1634173,0.1639535,0.1583174,0.1588671,0.2569215,0.2568642,0.3692646,0.3676397,0.03771106,0.04103999,0.04103999,0.002295854,0.01636426,0.02815448,0.01792453,0.001045589,0.01629527,0.04681459,0.03526539,1.088275,1.088275,1.241402,0.9351473,1,0.04103999,0.04681459,0.03526539,0.003328933,0.08827471,10,10300,4790,5510,-0.005381807,1.082893
0.01,4,1,0,1,0,2,6.25,0,0.75,0.03771106,316.9034,2,0.0003451063,0,1.158938,1.157621,1.1576,-0.8628589,0.001154502,0.001155836,1,21.26558,21.32817,21.3305,0.04702434,0.003052755,0.003043464,0,-0.2354448,-0.2362637,-0.236288,-4.24728,0.003581379,0.003568599,1,0.325925,0.3281323,0.328042,3.068191,0.006495505,0.006453586,1,0.2300419,0.2315983,0.231615,4.347034,0.006838308,0.006791863,0.05465757,0.05500485,0.1445266,0.1448348,0.1695532,0.1698253,0.3075167,0.3071184,0.323746,0.3232166,0.02112245,0.02274106,0.02274106,0.0003845821,0.008414275,0.01865187,0.008901621,-8.056681e-05,0.009210336,0.02745072,0.01803139,1.07663,1.07663,1.299599,0.85366,1,0.02274106,0.02745072,0.01803139,0.001618607,0.07662971,11,15039,7091,7948,0.01633837,1.092968
0.01,4,1,0,1,0,2,6.25,0,0.75,0.02112245,316.9034,2,0.0001174102,0,1.158558,1.157613,1.1576,-0.863142,0.0008267969,0.0008274811,1,21.28458,21.32931,21.3305,0.04698238,0.00215766,0.002153015,0,-0.2357957,-0.2362747,-0.236288,-4.240959,0.00208764,0.002083291,1,0.3263908,0.3281015,0.328042,3.063812,0.00505898,0.005033515,1,0.2303034,0.2316034,0.231615,4.342097,0.005694906,0.005662657,0.05224301,0.05250528,0.1363366,0.136613,0.1319122,0.1321888,0.3196629,0.3193863,0.3598453,0.3593066,0.01582598,0.01721515,0.01721515,0.001366597,0.00733102,0.01195893,0.007423095,0.0008333276,0.005517323,0.02065655,0.01377375,1.087777,1.087777,1.30523,0.8703248,1,0.01721515,0.02065655,0.01377375,0.001389165,0.08777749,12,23381,11099,12282,0.007418826,1.095196
0.01,4,1,0,1,0,2,6.25,0,0.75,0.01582598,316.9034,2,-5.961446e-05,0,1.158246,1.15761,1.1576,-0.8633741,0.0005581079,0.0005584195,1,21.29895,21.32959,21.3305,0.04695066,0.001481103,0.001478912,0,-0.235967,-0.2362765,-0.236288,-4.23788,0.001360267,0.001358419,1,0.3271577,0.3281089,0.328042,3.05663,0.002703015,0.002695728,1,0.2308429,0.2315979,0.231615,4.33195,0.003344674,0.003333525,0.05907675,0.05924873,0.1567775,0.1569137,0.1439867,0.1441293,0.2861191,0.2860188,0.3540399,0.3536895,0.009447167,0.01066426,0.01066426,0.0007337745,0.00425484,0.007869554,0.004435185,0.000831386,0.003203782,0.01285817,0.008470353,1.128832,1.128832,1.361061,0.8966025,1,0.01066426,0.01285817,0.008470353,0.001217094,0.1288317,13,37957,18140,19817,-0.006310301,1.122521
0.01,4,1,0,1,0,2,6.25,0,0.75,0.009447167,316.9034,2,-7.847334e-05,0,1.157957,1.157608,1.1576,-0.8635899,0.0003083339,0.000308429,1,21.31555,21.32968,21.3305,0.04691411,0.0007014387,0.000700947,0,-0.2360829,-0.236276,-0.236288,-4.235801,0.0008689194,0.000868165,1,0.3275707,0.3281069,0.328042,3.052776,0.001438843,0.001436776,1,0.2312006,0.2315924,0.231615,4.325249,0.001792492,0.001789285,0.060339,0.0604336,0.1372671,0.1373436,0.170042,0.1701083,0.2815725,0.2815219,0.3507794,0.3505926,0.005110027,0.00588619,0.00588619,-3.343441e-05,0.002309945,0.004798718,0.002357146,5.12579e-05,0.002288748,0.007075229,0.004697152,1.15189,1.15189,1.384577,0.919203,1,0.00588619,0.007075229,0.004697152,0.0007761632,0.1518902,14,56485,27269,29216,-0.01535674,1.136533


==> Data/Multigoalp4/Higher_Order/IterationErrorEstimates/FNewton.csv <==
alpha,p,eps,beta,betau,tq,xm,xp,ym,yp,exactvalue,exactcost,NewtonIterations,IterationError,sign0,J0(uh),J0(uh2),J0(u),weight0,RelativeError(uh)0,RelativeError(u)0,sign1,J1(uh),J1(uh2),J1(u),weight1,RelativeError(uh)1,RelativeError(u)1,sign2,J2(uh),J2(uh2),J2(u),weight2,RelativeError(uh)2,RelativeError(u)2,sign3,J3(uh),J3(uh2),J3(u),weight3,RelativeError(uh)3,RelativeError(u)3,sign4,J4(uh),J4(uh2),J4(u),weight4,RelativeError(uh)4,RelativeError(u)4,RelativeRelativeError(uh)0,RelativeRelativeError(u)0,RelativeRelativeError(uh)1,RelativeRelativeError(u)1,RelativeRelativeError(uh)2,RelativeRelativeError(u)2,RelativeRelativeError(uh)3,RelativeRelativeError(u)3,RelativeRelativeError(uh)4,RelativeRelativeError(u)4,exacterror,estimatederror,estimatederror0,estimatederror1,estimatederror2,estimatederror3,estimatederror4,estimatederror5,estimatederror6,estimatederrorprimal,estimatederroradjoint,Ieff,absIeff,Ieffprimal,Ieffadjoint,relativeerror,correctedvalue,correctedvalueprimal,correctedvalueadjoint,correctederror,relativecorrectederror,refinementcycle,DOFs,DOFscontrol,DOFsstate,IeffIter,Ieffcorrected
0.01,4,1,0,1,0,2,6.25,0,0.75,0.8965068,316.9034,4,-1.992384e-05,0,1.291809,1.172764,1.1576,-0.7741081,0.1038924,0.1159375,1,18.62515,20.79203,21.3305,0.05369084,0.1452524,0.12683,0,-0.1512546,-0.2267302,-0.236288,-6.61137,0.5621875,0.359872,1,-0.39175,0.2920919,0.328042,2.552648,1.837376,2.194207,1,0.05348241,0.1967677,0.231615,18.69774,3.330676,0.7690892,0.01737511,0.03251249,0.0242922,0.03556712,0.09402097,0.1009194,0.3072851,0.6153243,0.5570266,0.2156767,5.979384,5.275681,5.275681,0.5912791,2.579282,3.410233,2.078258,0.425323,1.466986,6.580794,3.970567,0.8823117,0.8823117,1.100581,0.6640428,1,5.275681,6.580794,3.970567,0.7037038,0.1176883,0,275,116,159,-3.33209e-06,0.8823083
0.01,4,1,0,1,0,2,6.25,0,0.75,5.979384,316.9034,5,0.01221333,0,1.255066,1.164282,1.1576,-0.7967711,0.07765778,0.08419628,1,19.29553,21.11518,21.3305,0.05182547,0.1054631,0.09540176,0,-0.1716547,-0.2328,-0.236288,-5.82565,0.3765312,0.2735363,1,0.001124388,0.3126052,0.328042,889.3725,290.7515,0.9965724,1,0.09633688,0.2184925,0.231615,10.38024,1.40422,0.5840646,0.0002653013,0.04139909,0.0003602923,0.04690879,0.001286339,0.1344971,0.9932909,0.490012,0.004797218,0.287183,292.7154,242.7848,242.7848,2.902266,66.79449,149.2133,105.4184,12.02095,149.2203,218.91,266.6596,0.8294227,0.8294227,0.7478595,0.9109858,1,242.7848,218.91,266.6596,49.93061,0.1705773,1,327,137,190,4.172424e-05,0.8294644
0.01,4,1,0,1,0,2,6.25,0,0.75,292.7154,316.9034,5,-5.181046e-05,0,1.253796,1.164427,1.1576,-0.7975778,0.07672391,0.08309964,1,19.17951,21.11051,21.3305,0.05213897,0.1121502,0.1008409,0,-0.1726534,-0.2330115,-0.236288,-5.791949,0.3685681,0.2693093,1,0.1577851,0.3133898,0.328042,6.337735,1.079043,0.5190096,1,0.1013229,0.219008,0.231615,9.869435,1.285909,0.5625373,0.02625378,0.05414374,0.03837613,0.06570309,0.1261185,0.175469,0.3692326,0.3381618,0.440019,0.3665224,2.922395,2.754299,2.754299,0.2370419,1.197503,1.785943,0.9784676,0.08514625,1.224496,3.220488,2.28811,0.9424802,0.9424802,1.102003,0.7829573,1,2.754299,3.220488,2.28811,0.1680956,0.0575198,2,375,158,217,-1.772877e-05,0.9424625
0.01,4,1,0,1,0,2,6.25,0,0.75,2.922395,316.9034,6,6.722718e-05,0,1.200873,1.159568,1.1576,-0.8327277,0.03603438,0.03738139,1,20.16274,21.27124,21.3305,0.04959643,0.05791665,0.05474595,0,-0.1961975,-0.2344653,-0.236288,-5.096904,0.2043373,0.1696678,1,0.2224864,0.3158112,0.328042,4.494656,0.474436,0.3217746,1,0.159013,0.2258709,0.231615,6.288795,0.4565793,0.31346,0.02931284,0.04167242,0.04711339,0.06103026,0.166222,0.189144,0.3859388,0.3587112,0.371413,0.3494421,1.229304,1.128394,1.128394,0.06741249,0.3863166,0.840744,0.3383343,-0.07268179,0.6966615,1.294473,0.9623139,0.9179128,0.9179128,1.053013,0.7828123,1,1.128394,1.294473,0.9623139,0.1009101,0.08208718,3,507,215,292,5.468721e-05,0.9179675
0.01,4,1,0,1,0,2,6.25,0,0.75,1.229304,316.9034,6,9.749852e-06,0,1.187586,1.159278,1.1576,-0.8420445,0.02524934,0.02590339,1,20.16477,21.27995,21.3305,0.04959143,0.05781004,0.05465068,0,-0.2123487,-0.2345846,-0.236288,-4.709235,0.1127357,0.101314,1,0.3193045,0.3321837,0.328042,3.131807,0.02736425,0.0266354,1,0.1857211,0.2280697,0.231615,5.384418,0.2471119,0.1981474,0.05369102,0.06369933,0.1229291,0.1343922,0.2397249,0.2491425,0.05818823,0.06549942,0.5254667,0.4872666,0.4702713,0.4810326,0.4810326,-0.01915406,0.1778843,0.4178955,0.1478217,-0.06566631,0.3032841,0.5766258,0.3854395,1.022883,1.022883,1.226156,0.8196109,1,0.4810326,0.5766258,0.3854395,0.01076133,0.02288324,4,797,347,450,2.07324e-05,1.022904
0.01,4,1,0,1,0,2,6.25,0,0.75,0.4702713,316.9034,6,4.439394e-06,0,1.174225,1.158634,1.1576,-0.8516252,0.01415868,0.01436203,1,20.37053,21.29629,21.3305,0.04909052,0.04712535,0.0450045,0,-0.2206774,-0.2351816,-0.236288,-4.531502,0.07073947,0.066066,1,0.3158726,0.3311275,0.328042,3.165834,0.03852636,0.03709715,1,0.2064333,0.2301875,0.231615,4.844179,0.1219846,0.1087221,0.04840005,0.05294721,0.1610934,0.1659141,0.2418159,0.2435596,0.1316986,0.1367628,0.4169922,0.4008163,0.2925344,0.3153613,0.3153613,-0.01348104,0.1298911,0.2580357,0.1135749,-0.0333336,0.1760356,0.3744457,0.256277,1.078032,1.078032,1.280006,0.8760574,1,0.3153613,0.3744457,0.256277,0.02282691,0.07803152,5,1120,494,626,1.517563e-05,1.078047
0.01,4,1,0,1,0,2,6.25,0,0.75,0.2925344,316.9034,7,1.988594e-06,0,1.168779,1.158167,1.1576,-0.8555935,0.009564989,0.009657361,1,20.55119,21.30622,21.3305,0.04865898,0.03792044,0.03653502,0,-0.2281765,-0.2356964,-0.236288,-4.382571,0.03554901,0.03432866,1,0.3076548,0.3291707,0.328042,3.250396,0.06626648,0.06214814,1,0.2124442,0.2309084,0.231615,4.707118,0.09023911,0.08277002,0.03993065,0.04283799,0.1583052,0.1620615,0.1484053,0.1522746,0.2766405,0.2756758,0.3767183,0.3671501,0.23954,0.2559823,0.2559823,0.006797774,0.1197407,0.1732365,0.1116961,-0.007648589,0.108142,0.299775,0.2121895,1.068641,1.068641,1.251461,0.8858206,1,0.2559823,0.299775,0.2121895,0.01644224,0.06864089,6,1804,800,1004,8.301717e-06,1.068649
0.01,4,1,0,1,0,2,6.25,0,0.75,0.23954,316.9034,12,-2.414383e-06,0,1.165278,1.15796,1.1576,-0.858164,0.006589321,0.006633028,1,20.70185,21.31203,21.3305,0.04830487,0.03036708,0.02947209,0,-0.2307408,-0.2359863,-0.236288,-4.333868,0.02404094,0.02347654,1,0.3175952,0.328514,0.328042,3.148662,0.03289348,0.03184595,1,0.2224785,0.2313326,0.231615,4.494817,0.04106711,0.03944713,0.048825,0.05068226,0.2250114,0.2251931,0.1781365,0.1793817,0.2437314,0.2433316,0.3042956,0.3014113,0.1349579,0.1472854,0.1472854,0.01077274,0.05921734,0.09984196,0.06346243,0.00294183,0.05833459,0.169832,0.1247388,1.091343,1.091343,1.258407,0.9242796,1,0.1472854,0.169832,0.1247388,0.01232753,0.09134349,7,2847,1283,1564,-1.78899e-05,1.091326
0.01,4,1,0,1,0,2,6.25,0,0.75,0.1349579,316.9034,17,-3.382079e-06,0,1.162513,1.157785,1.1576,-0.8602051,0.004226556,0.004244496,1,20.98055,21.31987,21.3305,0.04766319,0.01667976,0.01640611,0,-0.2328244,-0.23615,-0.236288,-4.295083,0.01487657,0.0146585,1,0.3215378,0.3283256,0.328042,3.110055,0.02022857,0.01982749,1,0.2258953,0.2315245,0.231615,4.426829,0.02531996,0.0246947,0.05196708,0.05316832,0.2050838,0.2055097,0.182913,0.1836185,0.2487178,0.2483674,0.3113184,0.3093361,0.08133142,0.08857918,0.08857918,0.002839376,0.03628277,0.06838949,0.03505546,-0.001396154,0.03598742,0.1075116,0.06964673,1.089114,1.089114,1.321896,0.8563324,1,0.08857918,0.1075116,0.06964673,0.007247763,0.08911394,8,4154,1898,2256,-4.158392e-05,1.089072
0.01,4,1,0,1,0,2,6.25,0,0.75,0.08133142,316.9034,6,1.943176e-05,0,1.160921,1.157647,1.1576,-0.861385,0.002860679,0.002868886,1,21.15856,21.32322,21.3305,0.0472622,0.008126354,0.008060849,0,-0.2347687,-0.2362125,-0.236288,-4.259511,0.00647127,0.006429662,1,0.3215898,0.3282229,0.328042,3.109552,0.02006352,0.01966889,1,0.2265289,0.2315597,0.231615,4.414449,0.02245253,0.02195949,0.04769838,0.04863527,0.1354972,0.1366529,0.1079006,0.1089999,0.334535,0.3334401,0.3743689,0.3722718,0.05997435,0.06533489,0.06533489,0.003124703,0.02951536,0.04439497,0.029536,-0.00124598,0.02534473,0.07703503,0.05363475,1.08938,1.08938,1.284466,0.8942947,1,0.06533489,0.07703503,0.05363475,0.005360536,0.08938047,9,6443,2966,3477,0.0003240012,1.089704
0.01,4,1,0,1,0,2,6.25,0,0.75,0.05997435,316.9034,9,3.651948e-06,0,1.159834,1.157633,1.1576,-0.8621924,0.001926072,0.001929788,1,21.20406,21.32616,21.3305,0.04716078,0.00596309,0.005927742,0,-0.2349711,-0.2362481,-0.236288,-4.255842,0.005604452,0.005573217,1,0.324524,0.3281765,0.328042,3.081436,0.01084046,0.01072421,1,0.2285711,0.2315787,0.231615,4.375007,0.01331727,0.01314225,0.05115545,0.05174083,0.1583765,0.1589326,0.1488513,0.1494272,0.2879171,0.2875339,0.3536997,0.3523655,0.03765135,0.04085951,0.04085951,0.002239985,0.01635434,0.02803106,0.01793468,0.001164895,0.01599408,0.04662538,0.03509365,1.085207,1.085207,1.238346,0.9320688,1,0.04085951,0.04662538,0.03509365,0.003208167,0.08520724,10,10329,4802,5527,9.699382e-05,1.085304
0.01,4,1,0,1,0,2,6.25,0,0.75,0.03765135,316.9034,5,-8.558823e-07,0,1.158956,1.157621,1.1576,-0.8628457,0.001169871,0.001171241,1,21.26356,21.32817,21.3305,0.04702882,0.003148205,0.003138325,0,-0.2353956,-0.2362637,-0.236288,-4.248167,0.00379094,0.003776623,1,0.3262466,0.3281323,0.328042,3.065166,0.005503204,0.005473085,1,0.229982,0.2315983,0.231615,4.348166,0.007100385,0.007050325,0.05648112,0.05682989,0.1519946,0.1522749,0.1830257,0.1832458,0.2656935,0.26556,0.342805,0.3420894,0.02071261,0.02256532,0.02256532,0.0004153127,0.008217699,0.01864094,0.008657685,-5.424453e-05,0.009253235,0.02727395,0.01785668,1.089448,1.089448,1.31678,0.8621164,1,0.02256532,0.02727395,0.01785668,0.001852709,0.08944838,11,15053,7097,7956,-4.13218e-05,1.089407
0.01,4,1,0,1,0,2,6.25,0,0.75,0.02071261,316.9034,4,2.606322e-05,0,1.158542,1.157613,1.1576,-0.8631542,0.0008127136,0.0008133747,1,21.28614,21.32931,21.3305,0.04697893,0.00208412,0.002079786,0,-0.2358123,-0.2362747,-0.236288,-4.24066,0.002017166,0.002013105,1,0.3263078,0.3281012,0.328042,3.064591,0.005314514,0.005286419,1,0.2303552,0.2316034,0.231615,4.341122,0.005469048,0.0054393,0.05177324,0.05203272,0.1327671,0.1330468,0.1285019,0.1287811,0.3385566,0.3381796,0.3484011,0.3479597,0.01569756,0.01719814,0.01719814,0.001367641,0.007309756,0.01196488,0.007400164,0.0009390484,0.005414783,0.02064228,0.013754,1.095593,1.095593,1.314999,0.8761868,1,0.01719814,0.02064228,0.013754,0.001500574,0.09559283,12,23509,11153,12356,0.001660336,1.097253
0.01,4,1,0,1,0,2,6.25,0,0.75,0.01569756,316.9034,2,-5.668286e-05,0,1.158243,1.15761,1.1576,-0.863377,0.000554741,0.0005550489,1,21.29909,21.32959,21.3305,0.04695036,0.001474732,0.00147256,0,-0.2359696,-0.2362765,-0.236288,-4.237833,0.001349118,0.0013473,1,0.3271609,0.3281088,0.328042,3.0566,0.00269309,0.002685857,1,0.2308438,0.2315979,0.231615,4.331933,0.003340605,0.003329483,0.05893797,0.05910908,0.1566816,0.156818,0.1433358,0.1434786,0.286125,0.2860262,0.3549197,0.3545681,0.009412286,0.01061317,0.01061317,0.0007135011,0.004251176,0.007842686,0.004428231,0.0008053368,0.003185408,0.01280736,0.008418976,1.127587,1.127587,1.360707,0.8944667,1,0.01061317,0.01280736,0.008418976,0.001200884,0.1275869,13,38094,18206,19888,-0.006022221,1.121565
0.01,4,1,0,1,0,2,6.25,0,0.75,0.009412286,316.9034,2,-7.893937e-05,0,1.157955,1.157608,1.1576,-0.8635911,0.0003069073,0.0003070015,1,21.31571,21.32968,21.3305,0.04691377,0.0006940746,0.0006935932,0,-0.2360841,-0.2362761,-0.236288,-4.23578,0.0008638772,0.0008631315,1,0.3275724,0.3281063,0.328042,3.05276,0.001433655,0.001431603,1,0.2312019,0.2315927,0.231615,4.325225,0.001786901,0.001783714,0.06035049,0.06044476,0.1364834,0.1365598,0.1698735,0.1699398,0.2819151,0.2818647,0.3513776,0.3511909,0.005085415,0.005855756,0.005855756,-3.451117e-05,0.002294393,0.004787423,0.002338642,4.191521e-05,0.002283651,0.007047305,0.004664208,1.15148,1.15148,1.385787,0.9171735,1,0.005855756,0.007047305,0.004664208,0.0007703412,0.1514805,14,56627,27341,29286,-0.0155227,1.135958


==> Data/SinglegoalLaplace/Costfunctional/datacost.csv <==
refinementcycle,DOFs,Ieff,Ieffadjoint,Ieffprimal,exacterror,estimatederror
0,13,2.66007,0.7943715,4.525769,5.604791,14.90914
1,28,2.049735,0.4588451,3.640624,5.557428,11.39125
2,70,0.9743348,1.885414,0.06325522,-2.549352,-2.483922
3,95,0.9822018,2.213323,-0.248919,-1.210282,-1.188741
4,145,0.9908244,2.05973,-0.07808094,-0.7396421,-0.7328555
5,269,0.9962014,2.353811,-0.3614087,-0.458451,-0.4567096
6,371,0.9977249,2.282713,-0.287263,-0.3085082,-0.3078064
7,533,1.003621,2.282201,-0.2749595,-0.1818906,-0.1825492
8,979,1.001906,2.294502,-0.2906898,-0.1175398,-0.1177638
9,1388,0.998603,2.487756,-0.4905504,-0.06942937,-0.06933238
10,2123,0.9991401,2.31161,-0.31333,-0.04578905,-0.04574967
11,3659,0.9992869,2.310879,-0.312305,-0.0324853,-0.03246214
12,5289,1.000049,2.602139,-0.6020422,-0.01774426,-0.01774512
13,7805,0.9998779,2.309935,-0.3101788,-0.01183047,-0.01182903
14,14079,0.9999371,2.404582,-0.4047079,-0.007624354,-0.007623874
15,20670,0.9999663,2.423628,-0.4236951,-0.004731774,-0.004731615
16,31387,1.000012,2.252138,-0.2521137,-0.003070388,-0.003070425
17,55905,0.9999845,2.382571,-0.3826019,-0.001891751,-0.001891722
18,82473,0.9999345,2.55251,-0.5526414,-0.001107247,-0.001107175
19,127904,0.9999333,2.21556,-0.2156938,-0.0007649629,-0.0007649119
20,225650,0.9999028,2.411607,-0.4118012,-0.0004676446,-0.0004675992
21,332793,0.9996602,2.566622,-0.5673015,-0.0002703575,-0.0002702656
22,525247,0.9999352,2.207606,-0.2077358,-0.0001896443,-0.000189632
23,916703,0.9998901,2.388845,-0.3890648,-0.000114937,-0.0001149244


==> Data/SinglegoalLaplace/Costfunctional/datacostuniform.csv <==
refinementcycle,DOFs,Ieff,Ieffadjoint,Ieffprimal,exacterror,estimatederror
0,13,2.66007,0.7943715,4.525769,5.604791,14.90914
1,41,0.9564836,2.329446,-0.4164791,-2.255441,-2.157292
2,145,0.9908028,2.059687,-0.07808121,-0.7396421,-0.7328395
3,545,0.9977897,2.013844,-0.01826479,-0.1968255,-0.1963905
4,2113,0.9994561,2.003388,-0.004475535,-0.04995114,-0.04992397
5,8321,0.9998634,2.000904,-0.001176961,-0.01253436,-0.01253265
6,33025,0.9994539,1.999115,-0.0002074201,-0.003136528,-0.003134815
7,131585,0.9993516,1.998758,-5.537873e-05,-0.0007843065,-0.0007837979
8,525313,0.9993259,1.998665,-1.3698e-05,-0.0001960877,-0.0001959556


==> Data/SinglegoalLaplace/L1Norm/L1data.csv <==
refinementcycle,DOFs,Ieff,Ieffprimal,Ieffadjoint,exacterror,estimatederror
0,13,0.186054,0.3721079,-2.354142e-15,0.4052847,0.07540483
1,21,0.2301115,0.7430255,-0.2828025,0.2911229,0.06699072
2,43,-0.02997621,2.209222,-2.269174,0.1201863,-0.00360273
3,70,0.4886894,2.09552,-1.118141,0.1654967,0.08087648
4,103,0.6677793,1.249577,0.0859817,0.201708,0.1346964
5,157,0.767725,1.100761,0.434689,0.124198,0.09534989
6,212,0.9276635,1.099256,0.7560714,0.0649148,0.06021909
7,314,0.9822023,1.09893,0.8654746,0.04776891,0.04691873
8,478,0.9803914,1.084332,0.876451,0.02355022,0.02308843
9,908,1.001763,1.01223,0.9912953,0.01417633,0.01420131
10,1275,1.014495,1.015749,1.013241,0.00871525,0.008841575
11,2003,1.004793,1.005233,1.004352,0.00515117,0.005175857
12,3599,1.00256,1.002562,1.002558,0.003069299,0.003077157
13,5302,1.00142,1.001421,1.001419,0.001795923,0.001798474
14,7999,1.000728,1.000627,1.000829,0.001136086,0.001136913
15,14563,1.000923,1.000782,1.001064,0.000683487,0.000684118
16,21664,1.000886,1.000679,1.001093,0.0003989071,0.0003992606
17,34690,0.9997757,0.9997046,0.9998467,0.0002647202,0.0002646608
18,59826,1.000049,0.9999615,1.000136,0.0001618318,0.0001618398
19,87928,1.000085,0.9999215,1.000249,9.511194e-05,9.512003e-05
20,142921,0.9996946,0.9995963,0.9997928,6.294532e-05,6.292609e-05
21,243367,0.9999271,0.9997966,1.000057,3.810057e-05,3.809779e-05
22,355533,0.9999028,0.9996886,1.000117,2.285293e-05,2.28507e-05
23,593747,0.9996236,0.9995279,0.9997192,1.525597e-05,1.525023e-05


==> L2p2upIeffs.csv <==
,refinementcycle,0.005,0.05,0.5,1,10,100,1000
,0,0.702,0.915,0.911,0.911,0.911,0.911,0.846
,1,4.699,0.895,0.925,0.927,0.928,0.928,0.881
,2,-0.435,0.931,0.946,0.948,0.948,0.948,0.950
,3,-0.872,0.956,0.966,0.965,0.965,0.965,1.010
,4,0.413,0.974,0.974,0.974,0.974,0.974,1.002
,5,0.425,0.965,0.967,0.967,0.967,0.967,1.038
,6,0.736,0.991,0.996,0.996,0.996,0.996,0.969
,7,0.697,0.990,0.994,0.994,0.994,0.991,0.982
,8,0.837,0.993,0.995,0.995,0.995,0.989,1.009
,9,0.895,0.995,0.992,0.992,0.992,0.981,1.010
,10,0.928,0.997,0.997,0.997,0.997,0.981,1.025
,11,0.970,0.998,0.998,0.997,0.997,0.982,0.986
,12,0.993,0.998,0.998,0.998,0.998,0.984,1.001
,13,1.005,0.998,0.997,0.997,0.997,0.985,1.002
,14,0.994,0.998,0.998,0.998,0.998,0.993,1.000
,15,1.014,1.000,1.000,0.999,1.000,0.994,0.999
,16,1.028,1.000,1.000,0.999,1.000,0.993,0.999
,17,1.010,1.000,0.999,0.999,0.999,0.993,0.999
,18,1.027,1.000,1.000,1.000,1.000,0.997,1.001


==> dataL2uq.csv <==
DOFs,refinementcycle,alpha,Ieff,Ieffprimal,Ieffadjoint,estimatederror,exacterror
97,0,0.005,0.7021484,-2.976799,4.381096,-93.13224,-132.639
208,1,0.005,4.699297,3.745969,5.652626,-707.8127,-150.621
282,2,0.005,-0.4351507,0.6080505,-1.478352,-53.47463,122.8876
398,3,0.005,-0.8724534,0.06456343,-1.80947,-55.66945,63.80794
635,4,0.005,0.4132896,0.733395,0.09318426,59.29441,143.4694
875,5,0.005,0.424965,0.8367771,0.01315291,36.53827,85.97947
1387,6,0.005,0.7360288,1.202132,0.2699259,28.10401,38.18331
2191,7,0.005,0.6966373,1.498714,-0.105439,11.79599,16.93276
3270,8,0.005,0.8366262,1.424797,0.2484552,13.0864,15.64187
5091,9,0.005,0.8951354,1.428874,0.3613971,6.940238,7.753283
8201,10,0.005,0.9275837,1.625607,0.2295604,4.098576,4.418551
12467,11,0.005,0.9698339,1.616585,0.3230833,3.511264,3.62048
19520,12,0.005,0.9927379,1.62184,0.3636358,1.937266,1.951438
31749,13,0.005,1.004599,2.001178,0.008020163,0.9242729,0.9200417
48064,14,0.005,0.9935053,1.695409,0.2916015,0.9188202,0.9248266
77606,15,0.005,1.01446,1.686784,0.3421367,0.4614062,0.4548292
126598,16,0.005,1.028323,1.995361,0.06128459,0.2303857,0.2240402
192239,17,0.005,1.009505,1.678824,0.340185,0.2219657,0.2198759
312367,18,0.005,1.026635,1.714046,0.3392248,0.1110558,0.1081745
97,0,0.05,0.9148084,1.14562,0.683997,8.41416,9.19773
190,1,0.05,0.8949698,1.1561,0.6338393,4.936327,5.515636
254,2,0.05,0.9308932,1.255335,0.6064514,2.981676,3.203026
418,3,0.05,0.9561136,1.300673,0.6115542,1.570139,1.64221
733,4,0.05,0.9740441,1.374438,0.5736503,1.012046,1.039015
1024,5,0.05,0.9650936,1.280028,0.6501595,0.7215299,0.7476269
1626,6,0.05,0.9914212,1.374076,0.6087661,0.3801198,0.383409
2422,7,0.05,0.9896156,1.469511,0.5097202,0.1906099,0.19261
3465,8,0.05,0.9933636,1.377386,0.6093414,0.1562617,0.1573057
5902,9,0.05,0.9953236,1.488288,0.5023589,0.08472645,0.08512452
9064,10,0.05,0.9968535,1.422099,0.5716077,0.05441645,0.05458821
13083,11,0.05,0.9980946,1.411024,0.5851656,0.03597753,0.03604621
22617,12,0.05,0.9979313,1.436731,0.5591319,0.02087625,0.02091953
34589,13,0.05,0.9979023,1.465132,0.5306725,0.01346105,0.01348934
50652,14,0.05,0.9983917,1.396483,0.6003004,0.009070032,0.009084643
88275,15,0.05,1.00015,1.436041,0.5642586,0.005107328,0.005106563
135485,16,0.05,0.9999668,1.457249,0.5426843,0.003258133,0.003258241
200406,17,0.05,0.9999445,1.405453,0.5944355,0.002202742,0.002202864
352935,18,0.05,0.9999452,1.443746,0.5561449,0.001256691,0.00125676
97,0,0.5,0.9113749,1.134859,0.6878909,0.08511256,0.09338919
190,1,0.5,0.925205,1.181452,0.6689585,0.05263094,0.05688571
255,2,0.5,0.9455149,1.260606,0.6304236,0.03122101,0.03302011
418,3,0.5,0.9658646,1.304221,0.6275083,0.01613505,0.01670529
739,4,0.5,0.9737563,1.277952,0.6695604,0.01304395,0.0133955
1021,5,0.5,0.9674367,1.270574,0.6642992,0.007492233,0.007744417
1581,6,0.5,0.9955133,1.34709,0.6439367,0.003996008,0.004014017
2361,7,0.5,0.9939947,1.402268,0.585721,0.002378038,0.002392405
3409,8,0.5,0.9952107,1.381679,0.6087424,0.001591513,0.001599172
5633,9,0.5,0.9919135,1.431908,0.5519193,0.0009103462,0.0009177677
8650,10,0.5,0.9969673,1.394132,0.599803,0.0006040324,0.0006058698
12446,11,0.5,0.9976511,1.413128,0.5821738,0.0003889513,0.0003898671
21039,12,0.5,0.9979574,1.403923,0.5919921,0.00023293,0.0002334068
32786,13,0.5,0.9974047,1.482362,0.512447,0.0001434922,0.0001438656
47720,14,0.5,0.9981461,1.395296,0.6009957,9.830386e-05,9.848644e-05
81787,15,0.5,0.9995987,1.399902,0.5992952,5.63136e-05,5.63362e-05
127416,16,0.5,0.9995446,1.4249,0.5741896,3.54898e-05,3.550597e-05
187637,17,0.5,0.9994904,1.390197,0.6087833,2.411957e-05,2.413186e-05
326799,18,0.5,0.9996742,1.412204,0.5871443,1.375195e-05,1.375644e-05
97,0,1,0.9112148,1.134573,0.6878564,0.02128019,0.02335365
190,1,1,0.9266194,1.182878,0.6703606,0.01319211,0.01423681
237,2,1,0.9477906,1.258834,0.6367476,0.008299051,0.008756207
395,3,1,0.964895,1.29069,0.6391001,0.004254572,0.004409363
707,4,1,0.9743066,1.278949,0.6696639,0.003444558,0.003535395
1010,5,1,0.9674861,1.270829,0.6641429,0.001951502,0.002017085
1544,6,1,0.9955416,1.340539,0.6505438,0.001041531,0.001046196
2327,7,1,0.9937239,1.417417,0.5700311,0.0005748381,0.0005784686
3345,8,1,0.9951048,1.378901,0.6113086,0.0004101098,0.0004121273
5513,9,1,0.9921413,1.422763,0.5615198,0.0002360401,0.0002379098
8513,10,1,0.9968092,1.393731,0.5998871,0.0001558556,0.0001563545
12309,11,1,0.996861,1.415112,0.5786099,9.952388e-05,9.983727e-05
20524,12,1,0.9980056,1.399285,0.596726,5.977732e-05,5.989678e-05
32229,13,1,0.9974628,1.479283,0.5156423,3.662174e-05,3.671489e-05
46871,14,1,0.9981112,1.393385,0.6028375,2.496626e-05,2.501351e-05
80001,15,1,0.9993731,1.393606,0.6051399,1.453789e-05,1.454701e-05
125211,16,1,0.9994997,1.423015,0.5759848,9.071453e-06,9.075993e-06
184212,17,1,0.9994418,1.391253,0.6076301,6.174896e-06,6.178345e-06
319165,18,1,0.9996344,1.40741,0.5918586,3.526775e-06,3.528065e-06
97,0,10,0.9110737,1.134344,0.6878033,0.0002128101,0.0002335817
190,1,10,0.9278077,1.184038,0.6715775,0.0001322203,0.0001425083
237,2,10,0.9477464,1.258635,0.6368581,8.301844e-05,8.759563e-05
395,3,10,0.9650776,1.290774,0.6393812,4.256892e-05,4.410933e-05
707,4,10,0.9743558,1.27883,0.6698816,3.446758e-05,3.537474e-05
1010,5,10,0.9673635,1.270045,0.6646821,1.955112e-05,2.021073e-05
1521,6,10,0.995554,1.338571,0.6525368,1.056258e-05,1.060975e-05
2316,7,10,0.9943041,1.39192,0.5966878,6.323531e-06,6.359755e-06
3299,8,10,0.9950182,1.376849,0.6131871,4.193482e-06,4.214478e-06
5387,9,10,0.992314,1.412278,0.5723499,2.425871e-06,2.44466e-06
8408,10,10,0.9968957,1.388466,0.6053248,1.601461e-06,1.606448e-06
12184,11,10,0.9969131,1.406365,0.5874615,1.030191e-06,1.033381e-06
20194,12,10,0.998032,1.391978,0.6040859,6.128319e-07,6.140403e-07
31878,13,10,0.9974958,1.471898,0.5230937,3.760394e-07,3.769835e-07
46260,14,10,0.9981266,1.395225,0.6010279,2.524339e-07,2.529077e-07
78567,15,10,0.9995232,1.386786,0.6122603,1.496109e-07,1.496822e-07
123565,16,10,0.9996879,1.418692,0.5806839,9.288712e-08,9.291612e-08
181813,17,10,0.9994031,1.390894,0.6079125,6.2664e-08,6.270143e-08
313524,18,10,0.9997627,1.4034,0.5961256,3.614299e-08,3.615157e-08
97,0,100,0.9110616,1.134324,0.6877988,2.128108e-06,2.335856e-06
190,1,100,0.9281023,1.184144,0.6720607,1.322749e-06,1.425219e-06
237,2,100,0.9477437,1.258618,0.6368699,8.302117e-07,8.759876e-07
395,3,100,0.9650072,1.290775,0.639239,4.256827e-07,4.411187e-07
707,4,100,0.974286,1.278835,0.6697368,3.446701e-07,3.537668e-07
1009,5,100,0.9672796,1.270095,0.664464,1.955218e-07,2.021357e-07
1521,6,100,0.9955714,1.338543,0.6525998,1.056363e-07,1.061062e-07
2316,7,100,0.9909998,1.389992,0.5920081,6.303026e-08,6.36027e-08
3299,8,100,0.9894438,1.374646,0.6042417,4.170355e-08,4.214848e-08
5387,9,100,0.9808723,1.40375,0.5579945,2.398153e-08,2.444918e-08
8393,10,100,0.9814534,1.376235,0.5866713,1.58069e-08,1.610561e-08
12169,11,100,0.9824121,1.394146,0.5706783,1.017901e-08,1.036124e-08
20133,12,100,0.9844051,1.380938,0.5878718,6.065744e-09,6.161837e-09
31859,13,100,0.9848688,1.458462,0.5112758,3.762606e-09,3.820414e-09
46273,14,100,0.9932467,1.389621,0.5968721,2.524645e-09,2.541811e-09
78447,15,100,0.9939743,1.382375,0.6055739,1.491338e-09,1.500379e-09
123394,16,100,0.9934054,1.414676,0.5721352,9.25615e-10,9.317596e-10
181624,17,100,0.9929842,1.387659,0.5983089,6.258398e-10,6.302616e-10
312871,18,100,0.9967994,1.399888,0.5937105,3.62748e-10,3.639127e-10
97,0,1000,0.8459726,1.133539,0.5584066,1.976073e-08,2.335859e-08
190,1,1000,0.8810214,1.145948,0.6160948,1.255661e-08,1.425233e-08
255,2,1000,0.9503118,1.170793,0.7298306,7.862902e-09,8.274023e-09
418,3,1000,1.009695,1.199625,0.8197641,4.220998e-09,4.18047e-09
753,4,1000,1.001691,1.180309,0.8230733,3.265984e-09,3.26047e-09
1049,5,1000,1.038127,1.148944,0.9273097,1.853088e-09,1.78503e-09
1619,6,1000,0.969347,1.298219,0.6404746,9.488415e-10,9.78846e-10
2430,7,1000,0.9818214,1.360204,0.6034387,5.613379e-10,5.717311e-10
3449,8,1000,1.00932,1.306111,0.7125278,4.434795e-10,4.393846e-10
5677,9,1000,1.010219,1.393859,0.6265801,2.28345e-10,2.260351e-10
8879,10,1000,1.024872,1.315916,0.7338289,1.516101e-10,1.479308e-10
12618,11,1000,0.9857212,1.404986,0.5664563,9.374512e-11,9.510308e-11
21247,12,1000,1.001372,1.395726,0.6070187,5.823191e-11,5.81521e-11
32992,13,1000,1.001644,1.465131,0.5381567,3.627335e-11,3.621383e-11
48065,14,1000,1.000448,1.38516,0.6157363,2.421278e-11,2.420193e-11
82185,15,1000,0.9989493,1.396317,0.6015812,1.399711e-11,1.401183e-11
127954,16,1000,0.9993848,1.428102,0.5706679,8.784475e-12,8.789883e-12
188376,17,1000,0.9994172,1.386409,0.6124252,6.033252e-12,6.036771e-12
328115,18,1000,1.000762,1.409449,0.592075,3.430683e-12,3.428071e-12


==> dataerrorusqaredalpha.csv <==
DOFs,refinementcycle,alpha,Ieff,Ieffprimal,Ieffadjoint,estimatederror,exacterror,,,,,,,,,,
41,0,0.0005,1.28527,1.283031,1.287508,-166.2396,-129.3422,,,,,,,,,,
70,1,0.0005,1.196702,1.188594,1.204811,-113.1972,-94.59092,,,0.0005,0.005,0.05,0.5,1,10,100,1000
89,2,0.0005,1.147508,1.145932,1.149085,-75.1001,-65.44623,,0,1.28527,0.9337206,0.8305979,0.5034384,0.3509666,0.05441796,0.00575893,0.0005792689
114,3,0.0005,1.092861,1.083668,1.102055,-50.71533,-46.40601,,1,1.196702,0.9291492,0.7411694,1.028814,1.016238,1.006732,1.005859,1.005773
145,4,0.0005,1.020409,1.020321,1.020497,-31.18993,-30.56611,,2,1.147508,0.9746383,-10.16413,0.7531064,0.6666433,0.4834231,0.451269,0.4478091
203,5,0.0005,0.9817306,0.9818651,0.9815961,-24.78986,-25.25119,,3,1.092861,0.9471605,0.9448311,1.035714,1.122504,1.711544,2.06101,2.114002
264,6,0.0005,0.9347257,0.9352302,0.9342212,-19.52592,-20.88947,,4,1.020409,0.921445,0.837037,1.052812,1.135711,1.748662,2.159686,2.225521
333,7,0.0005,0.9739225,0.9738105,0.9740346,-14.68449,-15.07767,,5,0.9817306,0.917052,1.009921,1.137777,1.074077,1.05533,1.054091,1.053971
431,8,0.0005,0.9891404,0.9890022,0.9892786,-10.1248,-10.23595,,6,0.9347257,0.9181415,1.017582,-2.3762,0.411576,0.8510936,0.8454065,0.8448153
553,9,0.0005,1.005035,1.005028,1.005043,-7.465888,-7.428484,,7,0.9739225,0.9924986,1.038648,1.016842,1.043169,1.308602,1.607798,1.671615
738,10,0.0005,0.9881087,0.9880306,0.9881869,-6.386719,-6.463579,,8,0.9891404,0.9693642,0.9939608,0.9911468,1.0034,1.165048,1.505672,1.623354
941,11,0.0005,0.9848009,0.9847667,0.9848351,-5.223623,-5.304243,,9,1.005035,0.9732985,1.05684,0.9884442,0.9998282,1.155245,1.51829,1.656468
1206,12,0.0005,0.9872284,0.987233,0.9872237,-3.89257,-3.942928,,10,0.9881087,0.9825071,1.012816,-2.6365,2.131687,1.181066,1.14972,1.147094
1551,13,0.0005,0.9988876,0.9987055,0.9990696,-2.674599,-2.677578,,11,0.9848009,0.9789661,1.085587,1.078892,1.209461,0.4818134,0.6124265,0.6219275
2008,14,0.0005,1.001376,1.001376,1.001375,-1.903244,-1.90063,,12,0.9872284,1.000847,1.051363,0.9564626,0.9758458,1.180771,1.114232,1.11023
2653,15,0.0005,0.996036,0.9960963,0.9959758,-1.644265,-1.650809,,13,0.9988876,0.9881317,1.036779,1.045048,-0.3991569,0.9372911,0.8147402,0.8185087
3427,16,0.0005,0.9923388,0.9923934,0.9922843,-1.362078,-1.372594,,14,1.001376,0.987132,1.005867,1.248169,1.095009,0.3945481,1.346272,1.71718
4408,17,0.0005,0.9945406,0.9944613,0.9946198,-1.038191,-1.043891,,15,0.996036,0.9930825,1.044036,1.026679,1.022837,-0.1710084,0.7373626,0.7556757
5701,18,0.0005,0.9972521,0.9972242,0.99728,-0.7275769,-0.7295817,,16,0.9923388,0.9920469,1.055931,1.070347,1.196631,1.020694,1.204673,1.593663
41,0,0.005,0.9337206,0.9333931,0.9340482,-15.25667,-16.33965,,17,0.9945406,0.9990465,1.08197,1.078197,1.085215,-0.5439064,1.150453,1.559712
70,1,0.005,0.9291492,0.8566824,1.001616,-11.09585,-11.94195,,18,0.9972521,0.9949183,1.042183,1.13247,1.121795,1.012368,1.136516,1.567049
95,2,0.005,0.9746383,0.9754376,0.9738389,-8.081317,-8.291607,,,,,,,,,,
145,3,0.005,0.9471605,0.9466953,0.9476258,-4.517281,-4.769287,,,,,,,,,,
203,4,0.005,0.921445,0.9209203,0.9219697,-3.668502,-3.98125,,,,,,,,,,
278,5,0.005,0.917052,0.9190176,0.9150865,-2.732308,-2.979447,,,,,,,,,,
380,6,0.005,0.9181415,0.9189267,0.9173563,-1.91665,-2.087532,,,,,,,,,,
499,7,0.005,0.9924986,0.9922536,0.9927436,-1.296066,-1.305862,,,,,,,,,,
667,8,0.005,0.9693642,0.967918,0.9708104,-1.104026,-1.138917,,,,,,,,,,
859,9,0.005,0.9732985,0.9710264,0.9755707,-0.8991755,-0.9238435,,,,,,,,,,
1128,10,0.005,0.9825071,0.9808847,0.9841295,-0.680544,-0.6926607,,,,,,,,,,
1466,11,0.005,0.9789661,0.9794928,0.9784394,-0.4804758,-0.4907993,,,,,,,,,,
1901,12,0.005,1.000847,1.002922,0.9987712,-0.3350121,-0.3347286,,,,,,,,,,
2495,13,0.005,0.9881317,0.9876762,0.9885872,-0.2815067,-0.2848879,,,,,,,,,,
3232,14,0.005,0.987132,0.9873307,0.9869332,-0.23194,-0.2349635,,,,,,,,,,
4167,15,0.005,0.9930825,0.9930273,0.9931376,-0.1801771,-0.1814321,,,,,,,,,,
5411,16,0.005,0.9920469,0.9922543,0.9918395,-0.1314134,-0.1324669,,,,,,,,,,
6989,17,0.005,0.9990465,0.9996616,0.9984314,-0.09050081,-0.09058718,,,,,,,,,,
9113,18,0.005,0.9949183,0.9952017,0.9946349,-0.07353939,-0.07391501,,,,,,,,,,
41,0,0.05,0.8305979,0.8305657,0.8306301,-1.486457,-1.789623,,,,,,,,,,
70,1,0.05,0.7411694,-0.8855232,2.367862,-0.4000502,-0.5397554,,,,,,,,,,
99,2,0.05,-10.16413,-59.70771,39.37945,0.2877469,-0.02831004,,,,,,,,,,
145,3,0.05,0.9448311,0.940502,0.9491603,-0.4813502,-0.5094563,,,,,,,,,,
201,4,0.05,0.837037,0.9381784,0.7358957,-0.2236978,-0.2672496,,,,,,,,,,
279,5,0.05,1.009921,1.04794,0.971901,-0.311078,-0.3080222,,,,,,,,,,
381,6,0.05,1.017582,0.8965389,1.138625,-0.1895357,-0.1862609,,,,,,,,,,
513,7,0.05,1.038648,0.7967075,1.280588,-0.1415585,-0.1362911,,,,,,,,,,
673,8,0.05,0.9939608,0.7927267,1.195195,-0.1205424,-0.1212748,,,,,,,,,,
899,9,0.05,1.05684,1.062685,1.050995,-0.06841359,-0.06473411,,,,,,,,,,
1174,10,0.05,1.012816,1.077613,0.9480191,-0.051656,-0.05100235,,,,,,,,,,
1513,11,0.05,1.085587,1.124265,1.046908,-0.04649777,-0.04283194,,,,,,,,,,
1962,12,0.05,1.051363,1.029987,1.072739,-0.03497753,-0.03326875,,,,,,,,,,
2587,13,0.05,1.036779,1.010114,1.063444,-0.02736547,-0.02639469,,,,,,,,,,
3415,14,0.05,1.005867,1.003982,1.007753,-0.01953889,-0.01942492,,,,,,,,,,
4428,15,0.05,1.044036,1.068383,1.01969,-0.01624463,-0.01555945,,,,,,,,,,
5737,16,0.05,1.055931,1.082935,1.028927,-0.01193259,-0.01130054,,,,,,,,,,
7503,17,0.05,1.08197,1.070154,1.093786,-0.008853835,-0.008183068,,,,,,,,,,
9747,18,0.05,1.042183,1.033862,1.050503,-0.006498682,-0.006235646,,,,,,,,,,
41,0,0.5,0.5034384,0.5034365,0.5034404,-0.1482139,-0.2944033,,,,,,,,,,
70,1,0.5,1.028814,2.395303,-0.3376759,0.6620872,0.6435443,,,,,,,,,,
95,2,0.5,0.7531064,0.8006474,0.7055653,-0.107807,-0.1431498,,,,,,,,,,
145,3,0.5,1.035714,0.9960555,1.075372,-0.05759123,-0.05560536,,,,,,,,,,
201,4,0.5,1.052812,1.00919,1.096433,-0.05088078,-0.04832847,,,,,,,,,,
279,5,0.5,1.137777,0.4328982,1.842656,0.01901516,0.01671255,,,,,,,,,,
378,6,0.5,-2.3762,-0.6924222,-4.059979,-0.005800828,0.00244122,,,,,,,,,,
499,7,0.5,1.016842,0.9947316,1.038952,-0.01491083,-0.01466386,,,,,,,,,,
657,8,0.5,0.9911468,0.9855866,0.996707,-0.01269368,-0.01280707,,,,,,,,,,
861,9,0.5,0.9884442,0.9834629,0.9934254,-0.01086246,-0.01098945,,,,,,,,,,
1143,10,0.5,-2.6365,-2.520503,-2.752497,-0.002000856,0.0007589061,,,,,,,,,,
1481,11,0.5,1.078892,1.063855,1.093928,-0.005844785,-0.005417397,,,,,,,,,,
1936,12,0.5,0.9564626,0.7922477,1.120678,-0.002351332,-0.002458363,,,,,,,,,,
2512,13,0.5,1.045048,0.7854262,1.30467,-0.001995198,-0.001909192,,,,,,,,,,
3271,14,0.5,1.248169,1.1231,1.373237,-0.002467658,-0.001977023,,,,,,,,,,
4224,15,0.5,1.026679,1.005387,1.04797,-0.002008705,-0.001956508,,,,,,,,,,
5439,16,0.5,1.070347,1.095128,1.045567,-0.001586469,-0.0014822,,,,,,,,,,
7067,17,0.5,1.078197,1.120638,1.035756,-0.0009371595,-0.0008691915,,,,,,,,,,
9164,18,0.5,1.13247,1.07688,1.188059,-0.0008336083,-0.0007360977,,,,,,,,,,
41,0,1,0.3509666,0.3509659,0.3509673,-0.07409486,-0.2111166,,,,,,,,,,
70,1,1,1.016238,2.25577,-0.2232933,0.7210427,0.7095212,,,,,,,,,,
95,2,1,0.6666433,0.7348451,0.5984416,-0.06653357,-0.09980385,,,,,,,,,,
145,3,1,1.122504,1.049564,1.195443,-0.03393678,-0.03023312,,,,,,,,,,
201,4,1,1.135711,1.054627,1.216795,-0.02952797,-0.02599956,,,,,,,,,,
279,5,1,1.074077,0.7361838,1.41197,0.03745923,0.03487574,,,,,,,,,,
378,6,1,0.411576,0.708869,0.114283,0.005692391,0.01383071,,,,,,,,,,
499,7,1,1.043169,1.000723,1.085615,-0.007968216,-0.007638471,,,,,,,,,,
657,8,1,1.0034,0.9924945,1.014306,-0.006551776,-0.006529575,,,,,,,,,,
861,9,1,0.9998282,0.9900346,1.009622,-0.005588561,-0.005589521,,,,,,,,,,
1141,10,1,2.131687,0.5038517,3.759521,-0.002261173,-0.001060744,,,,,,,,,,
1481,11,1,1.209461,1.170779,1.248144,-0.002547694,-0.00210647,,,,,,,,,,
1940,12,1,0.9758458,1.106606,0.8450853,-0.0007891686,-0.0008087021,,,,,,,,,,
2512,13,1,-0.3991569,7.619141,-8.417455,-2.468451E-05,6.184163E-05,,,,,,,,,,
3258,14,1,1.095009,1.016225,1.173792,-0.001241027,-0.001133349,,,,,,,,,,
4215,15,1,1.022837,1.059159,0.9865142,-0.00105504,-0.001031484,,,,,,,,,,
5439,16,1,1.196631,1.261385,1.131877,-0.0006790396,-0.0005674594,,,,,,,,,,
7063,17,1,1.085215,1.135786,1.034645,-0.0005003504,-0.0004610608,,,,,,,,,,
9165,18,1,1.121795,1.058085,1.185506,-0.0004359151,-0.000388587,,,,,,,,,,
41,0,10,0.05441796,0.05441795,0.05441797,-0.007408396,-0.1361388,,,,,,,,,,
70,1,10,1.006732,2.150598,-0.1371347,0.7740978,0.7689218,,,,,,,,,,
95,2,10,0.4834231,0.5954467,0.3713996,-0.02937888,-0.06077261,,,,,,,,,,
145,3,10,1.711544,1.41289,2.010198,-0.01263763,-0.007383763,,,,,,,,,,
201,4,10,1.748662,1.390772,2.106552,-0.01030045,-0.005890473,,,,,,,,,,
279,5,10,1.05533,0.82525,1.28541,0.05406845,0.0512337,,,,,,,,,,
378,6,10,0.8510936,0.9118747,0.7903125,-0.02519394,-0.02960185,,,,,,,,,,
499,7,10,1.308602,1.061285,1.555918,-0.001715511,-0.00131095,,,,,,,,,,
657,8,10,1.165048,1.083725,1.24637,-0.001020155,-0.0008756335,,,,,,,,,,
861,9,10,1.155245,1.079838,1.230652,-0.0008386434,-0.0007259444,,,,,,,,,,
1147,10,10,1.181066,0.3202199,2.041913,0.002671687,0.002262097,,,,,,,,,,
1481,11,10,0.4818134,0.5748959,0.3887309,0.0004218922,0.0008756339,,,,,,,,,,
1939,12,10,1.180771,1.104967,1.256575,0.0004270418,0.0003616634,,,,,,,,,,
2504,13,10,0.9372911,1.110747,0.7638354,0.001196737,0.001276804,,,,,,,,,,
3258,14,10,0.3945481,0.8462261,-0.05712995,7.802277E-05,0.0001977522,,,,,,,,,,
4215,15,10,-0.1710084,-1.442405,1.100388,-5.041323E-06,2.947997E-05,,,,,,,,,,
5435,16,10,1.020694,1.006284,1.035104,-9.6146E-05,-9.419669E-05,,,,,,,,,,
7055,17,10,-0.5439064,-2.075006,0.9871934,-6.390657E-06,1.174955E-05,,,,,,,,,,
9169,18,10,1.012368,1.005642,1.019094,-6.229169E-05,-6.153067E-05,,,,,,,,,,
41,0,100,0.00575893,0.00575893,0.00575893,-0.0007408287,-0.12864,,,,,,,,,,
70,1,100,1.005859,2.140964,-0.1292456,0.7794031,0.774863,,,,,,,,,,
95,2,100,0.451269,0.5709853,0.3315527,-0.02566297,-0.05686845,,,,,,,,,,
145,3,100,2.06101,1.628457,2.493562,-0.01050719,-0.005098079,,,,,,,,,,
201,4,100,2.159686,1.616194,2.703178,-0.008377172,-0.003878884,,,,,,,,,,
279,5,100,1.054091,0.8311257,1.277057,0.05572987,0.05287007,,,,,,,,,,
378,6,100,0.8454065,0.9083709,0.7824421,-0.02415941,-0.02857727,,,,,,,,,,
499,7,100,1.607798,1.129566,2.086031,-0.001090014,-0.0006779543,,,,,,,,,,
657,8,100,1.505672,1.275981,1.735363,-0.000466789,-0.0003100204,,,,,,,,,,
861,9,100,1.51829,1.289626,1.746953,-0.0003634738,-0.0002393968,,,,,,,,,,
1147,10,100,1.14972,0.4178218,1.881618,0.003059103,0.002660737,,,,,,,,,,
1481,11,100,0.6124265,0.6818567,0.5429963,0.0007189658,0.001173963,,,,,,,,,,
1939,12,100,1.114232,1.066929,1.161534,0.0006458252,0.0005796148,,,,,,,,,,
2499,13,100,0.8147402,0.9189768,0.7105036,0.0006130288,0.0007524225,,,,,,,,,,
3263,14,100,1.346272,1.203307,1.489236,-3.61402E-05,-2.684465E-05,,,,,,,,,,
4215,15,100,0.7373626,0.4609843,1.013741,0.0001000005,0.0001356192,,,,,,,,,,
5435,16,100,1.204673,1.097064,1.312282,-1.519568E-05,-1.261395E-05,,,,,,,,,,
7057,17,100,1.150453,1.086488,1.214418,-9.963019E-06,-8.660082E-06,,,,,,,,,,
9169,18,100,1.136516,1.079093,1.193938,-8.190805E-06,-7.206945E-06,,,,,,,,,,
41,0,1000,0.0005792689,0.0005792689,0.0005792689,-7.408276E-05,-0.1278901,,,,,,,,,,
70,1,1000,1.005773,2.140009,-0.1284633,0.7799336,0.7754571,,,,,,,,,,
95,2,1000,0.4478091,0.5683532,0.327265,-0.02529137,-0.05647802,,,,,,,,,,
145,3,1000,2.114002,1.661146,2.566858,-0.01029414,-0.004869504,,,,,,,,,,
201,4,1000,2.225521,1.652301,2.798741,-0.008184839,-0.003677718,,,,,,,,,,
279,5,1000,1.053971,0.8316933,1.27625,0.05589602,0.05303371,,,,,,,,,,
378,6,1000,0.8448153,0.9080067,0.7816239,-0.02405596,-0.02847481,,,,,,,,,,
499,7,1000,1.671615,1.14413,2.199099,-0.001027462,-0.0006146524,,,,,,,,,,
657,8,1000,1.623354,1.342404,1.904305,-0.0004114504,-0.0002534569,,,,,,,,,,
861,9,1000,1.656468,1.369474,1.943462,-0.0003159551,-0.0001907402,,,,,,,,,,
1147,10,1000,1.147094,0.4259975,1.86819,0.003097846,0.002700603,,,,,,,,,,
1481,11,1000,0.6219275,0.6896372,0.5542178,0.0007486743,0.001203797,,,,,,,,,,
1939,12,1000,1.11023,1.064642,1.155818,0.0006677044,0.0006014108,,,,,,,,,,
2499,13,1000,0.8185087,0.9205794,0.716438,0.000628935,0.0007683913,,,,,,,,,,
3263,14,1000,1.71718,1.424104,2.010255,-2.248651E-05,-1.309502E-05,,,,,,,,,,
4215,15,1000,0.7556757,0.4993572,1.011994,0.0001105051,0.0001462335,,,,,,,,,,
5435,16,1000,1.593663,1.289002,1.898325,-7.10032E-06,-4.455345E-06,,,,,,,,,,
7057,17,1000,1.559712,1.326175,1.793249,-3.699578E-06,-2.371962E-06,,,,,,,,,,
9169,18,1000,1.567049,1.333813,1.800285,-2.780499E-06,-1.774354E-06,,,,,,,,,,

